Wave Mechanics, Interference, and Decoherence in Strong Gravitational Lensing

Wave-mechanical effects in gravitational lensing have long been predicted, and with the discovery of populations of compact transients such as gravitational wave events and fast radio bursts, may soon be observed. We present an observer's review of the relevant theory underlying wave-mechanical effects in gravitational lensing. Starting from the curved-spacetime scalar wave equation, we derive the Fresnel-Kirchoff diffraction integral, and analyze it in the eikonal and wave optics regimes. We answer the question of what makes interference effects observable in some systems but not in others, and how interference effects allow for complementary information to be extracted from lensing systems as compared to traditional measurements. We end by discussing how diffraction effects affect optical depth forecasts and lensing near caustics, and how compact, low-frequency transients like gravitational waves and fast radio bursts provide promising paths to open up the frontier of interferometric gravitational lensing.

==> ISSI-SGL_template/readme/readme.txt <==
-- Special ISSI SGL notes --

1) sgl-commands.sty includes all shortcut latex commands as defined in the Table of notations. It can be included in the template via
\usepackage{sgl-commands}

2) Naming conventions:
a) Section labels: sec<chapter>:<1st meaningful word of header>_<2nd meaningful word>
   example: \section{ A test of general relativity} -> \label{sec1:test_general}
b) Figure labels: fig<chapter>:<figurename> 
   figures are stored in ../figures/ on github
c) Table labels: tab<chapter>:<meaningful tablename>
   table names either like 2a) or something more appropriate
d) Bib-items: bib<chapter of first appearance>:<Last name of 1st author><pub date>
   example: cite the book Gravitational Lenses by Schneider, Ehlers, Falco from 1992 in first chapter:
   \citet{bib1:Schneider1992}

3) You can find some useful bib-entries already in references.bib

-----


Important: template.tex uses svjour3.cls LaTeX style file witch you
should download from Springer site.
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> text/affils.tsv <==
Affiliation (use LaTeX for accents, no duplicates) - Add your affiliations if you don't see it here	Acronym
MIT Kavli Institute for Astrophysics and Space Research, Massachusetts Institute of Technology, 77 Massachusetts Ave, Cambridge, MA 02139, USA	MITK
Department of Physics, Massachusetts Institute of Technology, 77 Massachusetts Ave, Cambridge, MA 02139, USA	MITP
Dunlap Institute for Astronomy \& Astrophysics, University of Toronto, 50 St.~George Street, Toronto, ON M5S 3H4, Canada	DI
Department of Physics, McGill University, 3600 rue University, Montr\'eal, QC H3A 2T8, Canada	MU
David A.~Dunlap Department of Astronomy \& Astrophysics, University of Toronto, 50 St.~George Street, Toronto, ON M5S 3H4, Canada	DAA
Department of Physics and Astronomy, University of British Columbia, 6224 Agricultural Road, Vancouver, BC V6T 1Z1 Canada	UBC
Perimeter Institute for Theoretical Physics, 31 Caroline Street N, Waterloo, ON N25 2YL, Canada	PI
Dominion Radio Astrophysical Observatory, Herzberg Research Centre for Astronomy and Astrophysics, National Research Council Canada, PO Box 248, Penticton, BC V2A 6J9, Canada	DRAO
McGill Space Institute, McGill University, 3550 rue University, Montr\'eal, QC H3A 2A7, Canada	MSI
Department of Physics and Astronomy, West Virginia University, PO Box 6315, Morgantown, WV 26506, USA 	WVUPA
Center for Gravitational Waves and Cosmology, West Virginia University, Chestnut Ridge Research Building, Morgantown, WV 26505, USA	WVUGWAC
Lane Department of Computer Science and Electrical Engineering, 1220 Evansdale Drive, PO Box 6109, Morgantown, WV 26506, USA	WVULCSEE
Canadian Institute for Theoretical Astrophysics, 60 St.~George Street, Toronto, ON M5S 3H8, Canada	CITA
Department of Physics and Astronomy, University of Waterloo, Waterloo, ON N2L 3G1, Canada	UW
Department of Computer Science, Math, Physics, \& Statistics, University of British Columbia, Okanagan Campus, Kelowna, BC V1V 1V7, Canada	UBCO
Department of Physics, Yale University, New Haven, CT 06520, USA	YU
Sidrat Research, PO Box 73527 RPO Wychwood, Toronto, ON M6C 4A7, Canada	SR
Department of Physics, University of Wisconsin-Madison, 1150 University Ave, Madison, WI 53706, USA	UWM
Department of Physics, University of Toronto, 60 St.~George Street, Toronto, ON M5S 1A7, Canada	UTPHYS
Department of Astronomy and Astrophysics, Tata Institute of Fundamental Research, Mumbai, 400005, India	TIFR
National Centre for Radio Astrophysics, Post Bag 3, Ganeshkhind, Pune, 411007, India	NCRA
National Radio Astronomy Observatory, 520 Edgemont Rd, Charlottesville, VA 22903, USA	NRAO
Department of Physics and Astronomy, University of Manitoba, Winnipeg, MB R3T 2N2, Canada	UM
Anton Pannekoek Institute for Astronomy, University of Amsterdam, Science Park 904, 1098 XH Amsterdam, The Netherlands	UVA
Division of Physics, Mathematics, and Astronomy, California Institute of Technology, Pasadena, CA 91125, USA	CALTECH
Veni Fellow	VENI
McGill Space Institute Fellow	MSIF
FRQNT Postdoctoral Fellow	FRQNT
Department of Physics and Astronomy, Oberlin College, Oberlin, OH, 44074, U.S.A.	OC
Department of Astronomy, University of California, Berkeley, CA 94720, United States	UCB
INAF - Osservatorio Astronomico di Cagliari - via della Scienza 5 - I-09047 Selargius, Italy	INAF
Inter University Centre for Astronomy and Astrophysics, Post Bag 4,  Pune University Campus, Ganeshkhind, Pune 411 007,India	IUCAA
Berkeley SETI Research Center, University of California, Berkeley, CA 94720, United States	BSRC
University of Manchester, Manchester, UK	MAN
SETI Institute, Mountain View, CA, USA	SETI
University of Malta, Malta	MALTA
Department of Physics and Astronomy and PITT PACC, University of Pittsburgh, Pittsburgh, PA 15260, USA	PITT
International Centre for Radio Astronomy Research (ICRAR), Curtin University, Bentley WA 6102 Australia	ICRAR
Institute of Astronomy and Astrophysics, Academia Sinica, Astronomy-Mathematics Building, No. 1, Sec. 4, Roosevelt Road, Taipei 10617, Taiwan	ASIAA
Canadian Institute for Advanced Research, 180 Dundas St West, Toronto, ON M5G 1Z8, Canada; 	CIFAR
Perimeter Institute of Theoretical Physics, 31 Caroline Street North, Waterloo, ON N2L 2Y5, Canada	PI
David A.~Dunlap Department of Astronomy \& Astrophysics, University of Toronto, 50 St.~George Street, Toronto, ON M5S 3H4, Canada	DAA
Center for Computational Astrophysics, Flatiron Institute, 162 5th Avenue, New York, NY 10010, USA	CCA
Department of Physics, University of Connecticut, 196 Auditorium Road, U-3046, Storrs, CT 06269-3046, USA	UCONN
Physik-Institut, University of Zurich, 8057 Zurich, Switzerland	UZH
Center for Frontier Science, Chiba University, 1-33 Yayoi-cho, Inage-ku, Chiba 263-8522, Japan	CCFS
Department of Physics, Graduate School of Science, Chiba University, 1-33 Yayoi-Cho, Inage-Ku, Chiba 263-8522, Japan	CPHYS
Kapteyn Astronomical Institute, University of Groningen, P.O. Box 800, 9700AV Groningen, the Netherlands	KAI
Department of Physics, University of California, 366 Physics North MC 7300, Berkeley, CA 94720, US	UCB

==> text/authors.tsv <==
						
						
Surname(s)	Given names on paper	I have read the current draft (Y/N)	Email address	ORCID	Affiliation(s) (semicolon deliminated list of acronyms from the second sheet)	Acknowledgements
Leung	Calvin	Yes	calvinl@mit.edu	0000-0002-4209-7408	MITK; MITP	C.L. was supported by the U.S. Department of Defense (DoD) through the National Defense Science & Engineering Graduate Fellowship (NDSEG) Program.
Saha	Prasenjit	Yes	psaha@physik.uzh.ch	0000-0003-0136-2153	UZH	
Jow	Dylan L.	Yes	djow@physics.utoronto.ca	0000-0003-3236-8769	CITA; UTPHYS	
Dai	Liang	Yes	liangdai@berkeley.edu	0000-0003-2091-8946	UCB	L.D. acknowledges research grant support from the Alfred P. Sloan Foundation (Award Number FG-2021-16495).
Koopmans	Léon V.E.	Yes	koopmans@astro.rug.nl	0000-0003-1840-0312	KAI	
Oguri	Masamune	Yes	masamune.oguri@chiba-u.jp	0000-0003-3484-399X	CCFS; CPHYS	M.O. was supported by JSPS KAKENHI Grant Number JP22K18720.
